Quadratic Funding and Matching Funds Requirements

In this paper we examine the mechanism proposed by Buterin, Hitzig, and Weyl (2019) for public goods financing, particularly regarding its matching funds requirements, related efficiency implications, and incentives for strategic behavior. Then, we use emerging evidence from Gitcoin Grants, to identify stylized facts in contribution giving and test our propositions. Because of its quadratic design, matching funds requirements scale rapidly, particularly by more numerous and equally contributed projects. As a result, matching funds are exhausted early in the funding rounds, and much space remains for social efficiency improvement. Empirically, there is also a tendency by contributors to give small amounts, scattered among multiple projects, which accelerates this process. Among other findings, we also identify a significant amount of reciprocal backing, which could be consistent with the kind of strategic behavior we discuss.

==> images/sumstats.csv <==
,count,mean,std,median,projects,contributors,roundname
link,3802.0,,,,93,1105,DAPP TECH CLR MATCH ROUND
project_name,3802.0,,,,93,1105,DAPP TECH CLR MATCH ROUND
ci,3802.0,19.406967385586533,120.59565347004808,3.64,93,1105,DAPP TECH CLR MATCH ROUND
sqrt_ci,3798.0,2.4661842360943176,3.653611946163461,1.9078784028338913,93,1105,DAPP TECH CLR MATCH ROUND
link,2220.0,,,,56,613,INFRA TECH CLR MATCH ROUND
project_name,2220.0,,,,56,613,INFRA TECH CLR MATCH ROUND
ci,2220.0,39.30131081081081,247.73664509510257,4.75,56,613,INFRA TECH CLR MATCH ROUND
sqrt_ci,2220.0,3.370025987803306,5.287421755305284,2.179449471770337,56,613,INFRA TECH CLR MATCH ROUND
link,2142.0,,,,82,677,COMMUNITY CLR MATCH ROUND
project_name,2142.0,,,,82,677,COMMUNITY CLR MATCH ROUND
ci,2142.0,21.36594304388422,115.48101352736862,4.75,82,677,COMMUNITY CLR MATCH ROUND
sqrt_ci,2142.0,2.957534108234893,3.5531435359340344,2.179449471770337,82,677,COMMUNITY CLR MATCH ROUND
link,345.0,,,,19,190,MATIC CLR MATCH ROUND
project_name,345.0,,,,19,190,MATIC CLR MATCH ROUND
ci,345.0,10.612695652173914,39.06974396620009,3.3,19,190,MATIC CLR MATCH ROUND
sqrt_ci,345.0,2.4010728513289785,2.204911906364474,1.816590212458495,19,190,MATIC CLR MATCH ROUND


==> images/sumstats_general.csv <==
,count,mean,std
link,8454.0,,
project_name,8454.0,,
ci,8454.0,24.894893541518808,161.77811348203005
sqrt_ci,8450.0,2.829163030837198,4.111511381224994


==> images/sumstats_round8.csv <==
,count,mean,std,median,projects,contributors,roundname
link,6317.0,,,,182,2608,dapp
project_name,6317.0,,,,182,2608,dapp
ci,6317.0,19.465970766210226,379.8705494238431,3.8,182,2608,dapp
sqrt_ci,6317.0,2.3845977472364184,3.712390881568158,1.9493588689617927,182,2608,dapp
link,7311.0,,,,177,2854,community
project_name,7311.0,,,,177,2854,community
ci,7311.0,37.86171361699014,632.9552917787067,4.25,177,2854,community
sqrt_ci,7311.0,2.6967502396483747,5.5311333683171116,2.0615528128088303,177,2854,community
link,4295.0,,,,55,1431,infra
project_name,4295.0,,,,55,1431,infra
ci,4295.0,25.741691618082413,301.37887767297815,4.4104377761045,55,1431,infra
sqrt_ci,4295.0,2.551012329104887,4.38617224863506,2.100104229819201,55,1431,infra
link,1293.0,,,,38,811,east-asia
project_name,1293.0,,,,38,811,east-asia
ci,1293.0,16.618735716062307,88.17594918226678,3.8,38,811,east-asia
sqrt_ci,1293.0,2.6624752686595676,3.0882579702426316,1.9493588689617927,38,811,east-asia
link,137.0,,,,10,119,liftoff
project_name,137.0,,,,10,119,liftoff
ci,137.0,28.539809440996788,245.2250753146339,0.9979801342928066,10,119,liftoff
sqrt_ci,137.0,1.873505209364969,5.021337493924008,0.9989895566485201,10,119,liftoff
link,332.0,,,,20,287,apollo
project_name,332.0,,,,20,287,apollo
ci,332.0,27.908437264806032,198.97434842664094,2.0,20,287,apollo
sqrt_ci,332.0,2.6083811663594965,4.600928779650022,1.4142135623730951,20,287,apollo


==> images/sumstats_round8_gral.csv <==
,count,mean,std,median,projects,contributors
link,18392.0,,,,444,4953
project_name,18392.0,,,,444,4953
ci,18392.0,29.63232228304859,482.5531768118343,4.4698499999653505,444,4953
sqrt_ci,18392.0,2.625302762697398,4.768788542957203,2.114201977098061,444,4953


==> tables/sumstats.csv <==
,count,mean,std,median,projects,contributors,roundname
link,3802.0,,,,93,1105,DAPP TECH CLR MATCH ROUND
project_name,3802.0,,,,93,1105,DAPP TECH CLR MATCH ROUND
ci,3802.0,19.406967385586533,120.59565347004808,3.64,93,1105,DAPP TECH CLR MATCH ROUND
sqrt_ci,3798.0,2.4661842360943176,3.653611946163461,1.9078784028338913,93,1105,DAPP TECH CLR MATCH ROUND
link,2220.0,,,,56,613,INFRA TECH CLR MATCH ROUND
project_name,2220.0,,,,56,613,INFRA TECH CLR MATCH ROUND
ci,2220.0,39.30131081081081,247.73664509510257,4.75,56,613,INFRA TECH CLR MATCH ROUND
sqrt_ci,2220.0,3.370025987803306,5.287421755305284,2.179449471770337,56,613,INFRA TECH CLR MATCH ROUND
link,2142.0,,,,82,677,COMMUNITY CLR MATCH ROUND
project_name,2142.0,,,,82,677,COMMUNITY CLR MATCH ROUND
ci,2142.0,21.36594304388422,115.48101352736862,4.75,82,677,COMMUNITY CLR MATCH ROUND
sqrt_ci,2142.0,2.957534108234893,3.5531435359340344,2.179449471770337,82,677,COMMUNITY CLR MATCH ROUND
link,345.0,,,,19,190,MATIC CLR MATCH ROUND
project_name,345.0,,,,19,190,MATIC CLR MATCH ROUND
ci,345.0,10.612695652173914,39.06974396620009,3.3,19,190,MATIC CLR MATCH ROUND
sqrt_ci,345.0,2.4010728513289785,2.204911906364474,1.816590212458495,19,190,MATIC CLR MATCH ROUND


==> tables/sumstats_general.csv <==
,count,mean,std
link,8454.0,,
project_name,8454.0,,
ci,8454.0,24.894893541518808,161.77811348203005
sqrt_ci,8450.0,2.829163030837198,4.111511381224994


==> tables/sumstats_round8.csv <==
,count,mean,std,median,projects,contributors,roundname
link,6317.0,,,,182,2608,dapp
project_name,6317.0,,,,182,2608,dapp
ci,6317.0,19.465970766210226,379.8705494238431,3.8,182,2608,dapp
sqrt_ci,6317.0,2.3845977472364184,3.712390881568158,1.9493588689617927,182,2608,dapp
link,7311.0,,,,177,2854,community
project_name,7311.0,,,,177,2854,community
ci,7311.0,37.86171361699014,632.9552917787067,4.25,177,2854,community
sqrt_ci,7311.0,2.6967502396483747,5.5311333683171116,2.0615528128088303,177,2854,community
link,4295.0,,,,55,1431,infra
project_name,4295.0,,,,55,1431,infra
ci,4295.0,25.741691618082413,301.37887767297815,4.4104377761045,55,1431,infra
sqrt_ci,4295.0,2.551012329104887,4.38617224863506,2.100104229819201,55,1431,infra
link,1293.0,,,,38,811,east-asia
project_name,1293.0,,,,38,811,east-asia
ci,1293.0,16.618735716062307,88.17594918226678,3.8,38,811,east-asia
sqrt_ci,1293.0,2.6624752686595676,3.0882579702426316,1.9493588689617927,38,811,east-asia
link,137.0,,,,10,119,liftoff
project_name,137.0,,,,10,119,liftoff
ci,137.0,28.539809440996788,245.2250753146339,0.9979801342928066,10,119,liftoff
sqrt_ci,137.0,1.873505209364969,5.021337493924008,0.9989895566485201,10,119,liftoff
link,332.0,,,,20,287,apollo
project_name,332.0,,,,20,287,apollo
ci,332.0,27.908437264806032,198.97434842664094,2.0,20,287,apollo
sqrt_ci,332.0,2.6083811663594965,4.600928779650022,1.4142135623730951,20,287,apollo


==> tables/sumstats_round8_gral.csv <==
,count,mean,std,median,projects,contributors
link,18392.0,,,,444,4953
project_name,18392.0,,,,444,4953
ci,18392.0,29.63232228304859,482.5531768118343,4.4698499999653505,444,4953
sqrt_ci,18392.0,2.625302762697398,4.768788542957203,2.114201977098061,444,4953

